Exploring and measuring non-linear correlations: Copulas, Lightspeed Transportation and Clustering

We propose a methodology to explore and measure the pairwise correlations that exist between variables in a dataset. The methodology leverages copulas for encoding dependence between two variables, state-of-the-art optimal transport for providing a relevant geometry to the copulas, and clustering for summarizing the main dependence patterns found between the variables. Some of the clusters centers can be used to parameterize a novel dependence coefficient which can target or forget specific dependence patterns. Finally, we illustrate and benchmark the methodology on several datasets. Code and numerical experiments are available online for reproducible research.

==> author_response.txt <==
Dear reviewers,
thank you for your feedback. We try to address your concerns.


To Reviewer_1:

> How to interpret the heatmap visualization of the copulas?

+ You should see the heatmap as a (normalized) scatterplot.
An observation (x,y) of (X,Y) is translated to a point (rx,ry) on this scatterplot, 
where rx (resp. ry) means the rx-th (resp. ry-th) biggest value of all the observed values (order statistics).
For example, if the variables are perfectly dependent, then the (rx,ry)s lie on the diagonal, i.e. the rx-th biggest value happens at the same time as the ry-th biggest value.
Otherwise, it displays another pattern on the scatterplot.
Measuring the correlation with Pearson is implicitely assuming that the heat map displays an elliptical shape around the diagonal (Gaussian copula),
which may be far from reality as shown in our examples.


> Why the clustering of copulas?

+ Finding and comparing the different scatterplot-patterns (empirical copulas) efficiently is our main goal. 
Clustering is a practical tool to summarize large amount of points (here, the scatterplot-patterns).
Moreover, clustering as a first exploratory stage can provide suggestions for designing targets (for queries or custom dependence coefficient).


> no traditional experiments

+ We find our approach quite original as noted by Reviewer 3, so we had a hard time finding a relevant benchmark. 
The power analysis is quite standard in the literature, but we acknowledge an unfair advantage (by design) for our coefficient.

> nothing to evaluate [...] giving users more insight into correlations

+ We do think that the user gains more insight through clustering copulas (exploratory) as soon as the user is used to interpret these heat maps/centroids:
We found some surprising associations as illustrated with the financial correlations.
We think it is difficult to express it more quantitatively.




To Reviewer_2:

> more sophisticated queries can be shown that can reveal more potentially surprising answers.

+ Associations between financial returns are widely assumed to be elliptical with some asymmetric heavy tails.
We find that it is generally the case, but for a few clusters:
So, it is already surprising for us to have uncovered associations such as those in Figures 6 and FX rates.

We will look for other datasets that are more amenable to more sophisticated queries.



> [...] other learning purposes (classification and regression) so that the method is not seen as limited to exploratory analysis

+ For now, we are trying to improve portfolio selection procedures.




To Reviewer_3:

> Is there any meaning of the KL divergence [...] with respect to computing the distance between a copula and the reference copulas?

+ With a L2-Wasserstein (no regularization), 
we found a relation between the Spearman coefficient and OT when computing the distance between a copula and the positive dependence copula.

+ Concerning the effect of the Shannon-KL regularization on the distance, it can be observed on the smoothed centroids (overspreading the mass).
Very recently, Cuturi's work has been generalized (https://arxiv.org/pdf/1609.04495.pdf [Tsallis entropy instead of Shannon], https://arxiv.org/pdf/1610.06447.pdf) to many more regularizers.
As noted, we still have to understand their impact. 
Should we use non-regularized transport if not intractable?


> Did the authors try the HSIC criterion?

+ Yes, we use the MMD, and copula MMD in their HSIC formulations as in (Lopez-Paz, 2013).



==> response_nielsen_improved.txt <==
Dear Reviewers,

We thank you for your feedback.
We address your concerns below.


Reviewer_1:

> How to interpret the heatmap visualization of the copulas?

Visualize the heatmap as a (normalized) scatterplot.
An observation (x,y) of (X,Y) is converted to a point (rx,ry) on this scatterplot,
where rx means the rx-th biggest value of all the observed values (order statistics).
For example, if the variables are perfectly dependent then the (rx,ry)s lie on the diagonal, i.e. the rx-th biggest value happens at the same time
as the ry-th biggest value. Otherwise, it is an off-diagonal point on the scatterplot.
Measuring the correlation with Pearson is implicitely assuming that the heatmap displays a (Gaussian) elliptical shape around the diagonal,
which may be far from reality, as shown in our examples.


> Why the clustering of copulas?

Finding and comparing the different scatterplot-patterns (empirical copulas) efficiently is our main goal.
Clustering is a practical tool to summarize large amount of points (here, the scatterplot-patterns).
Moreover, clustering as a first exploratory stage can provide suggestions for designing targets (for queries, custom coefficients).


> no traditional experiments

We find our approach quite original as noted by Reviewer 3, so we had a hard time finding a relevant benchmark.
The power analysis is standard, but we acknowledge an unfair advantage (by design) for our coefficient.

> nothing to evaluate [...] giving users more insight into correlations

The user gains more insight through clustering copulas as soon as one is used to interpret these heatmaps/centroids, 
as illustrated with the financial correlations (cf. following answer).
We find difficult to express it more quantitatively.



Reviewer_2:

> more sophisticated queries can be shown that can reveal more potentially surprising answers.

Associations between financial returns are widely assumed to be elliptical with some asymmetric heavy tails.
We find that it is generally the case, except for a few clusters!
So, it is already surprising for us to have uncovered associations such as those in Figures 6 and FX rates.

We shall look for other datasets that are more amenable to more sophisticated queries.



> [...] other learning purposes so that the method is not seen as limited to exploratory analysis

Currently, we are improving portfolio selection procedures.




Reviewer_3:

> Is there any meaning of the KL divergence [...] with respect to computing the distance between a copula and the reference copulas?

With a L2-Wasserstein,
we found a relation between Spearman and OT when computing the distance between a copula and the positive dependence copula.

Concerning the effect of the Shannon-KL regularization, it can be observed on the smoothed centroids (overspreading the mass).


Very recently, Cuturi's work has been generalized (https://arxiv.org/pdf/1609.04495.pdf [Tsallis instead of Shannon entropy], https://arxiv.org/pdf/1610.06447.pdf) to many more regularizers.
As noted, we still have to understand their impact.
Should we use non-regularized transport if not intractable?


> Did the authors try the HSIC criterion?

Yes, we use MMD, and copula MMD in their HSIC formulations as in (Lopez-Paz, 2013).

